A provably stable and high-order accurate finite difference approximation for the incompressible boundary layer equations

In this article we develop a high order accurate method to solve the incompressible boundary layer equations in a provably stable manner.~We first derive continuous energy estimates,~and then proceed to the discrete setting.~We formulate the discrete approximation using high-order finite difference methods on summation-by-parts form and implement the boundary conditions weakly using the simultaneous approximation term method.~By applying the discrete energy method and imitating the continuous analysis,~the discrete estimate that resembles the continuous counterpart is obtained proving stability.~We also show that these newly derived boundary conditions removes the singularities associated with the null-space of the nonlinear discrete spatial operator.~Numerical experiments that verifies the high-order accuracy of the scheme and coincides with the theoretical results are presented.~The numerical results are compared with the well-known Blasius similarity solution as well as that resulting from the solution of the incompressible Navier Stokes equations.

==> full_domain.eps_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'full_domain.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{400.2317415bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53597631)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{full_domain.eps}}%
    \put(0.96862901,0.16520947){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.44230759}\smash{\begin{tabular}[t]{l}\\t6\end{tabular}}}}%
    \put(0.04856537,0.0829143){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.44230771}\smash{\begin{tabular}[t]{l}\\t3\end{tabular}}}}%
    \put(0.85277858,0.07916922){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.44230771}\smash{\begin{tabular}[t]{l}\\t5\end{tabular}}}}%
    \put(-0.0008723,0.49286725){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.44230771}\smash{\begin{tabular}[t]{l}\\t2\end{tabular}}}}%
    \put(0.04088921,0.59057847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.44230771}\smash{\begin{tabular}[t]{l}\\t0\end{tabular}}}}%
    \put(0.96862901,0.16520947){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.44230771}\smash{\begin{tabular}[t]{l}\\t6\end{tabular}}}}%
    \put(0.69382267,0.23107707){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05621743\unitlength}\raggedright \end{minipage}}}%
    \put(0.68713011,0.15879743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.44230759}\smash{\begin{tabular}[t]{l}t4\end{tabular}}}}%
  \end{picture}%
\endgroup%

